An Asynchronous Many-Task Algorithm for Unstructured $S_{N}$ Transport on Shared Memory Systems

Discrete ordinates $S_N$ transport solvers on unstructured meshes pose a challenge to scale due to complex data dependencies, memory access patterns and a high-dimensional domain. In this paper, we review the performance bottlenecks within the shared memory parallelization scheme of an existing transport solver on modern many-core architectures with high core counts. With this analysis, we then survey the performance of this solver across a variety of compute hardware. We then present a new Asynchronous Many-Task (AMT) algorithm for shared memory parallelism, present results showing an increase in computational performance over the existing method, and evaluate why performance is improved.

==> benchmarks.csv <==
Location,Microarchitecture,Processor,Name,Threads/SMs,Order 1,Speedup 1,Order 2,Speedup 2,Order 3,Speedup 3
Blue Crystal Phase 4,Broadwell,Intel E5-2680 v4,Broadwell,2x28,14.4144,1,73.5461,1,572.3944,1
Isambard MACS,Sapphire Rapids,Intel Xeon Gold 6430,Sapphire Rapids,2x64,4.9239,2.927435569,42.7652,1.719765136,159.313,3.59289198
Isambard MACS,Milan,AMD EPYC 7713,Milan,2x128,4.4242,3.258080557,22.1217,3.324613389,116.8612,4.898070532
Isambard MACS,Genoa,AMD EPYC 9354,Genoa,2x32,5.4727,2.633873591,23.4086,3.141841033,134.8695,4.244061111
Isambard MACS,Bergamo,AMD EPYC 9754,Bergamo,128,3.4929,4.126771451,15.2331,4.828045506,84.2472,6.794224615
HPC Zoo,Grace,NVIDIA GH200 (Grace),Grace (GH200),72,2.7118,5.315436242,19.2907,3.812515876,158.8336,3.603736237
Isambard 3,Grace,NVIDIA Grace CPU Superchip,Grace (Superchip),2 x 72,2.5629,5.624253775,13.943,5.274768701,65.3243,8.762350305
Blue Crystal Phase 4,Pascal,NVIDIA P100,Pascal,56,8.3256,1.731334679,242.3416,0.303481119,2527.3479,0.226480256
Isambard MACS,Ampere,NVIDIA A100 SXM4,Ampere,120,3.169,4.548564216,37.219,1.976036433,517.2986,1.106506764
Isambard MACS,Hopper,NVIDIA H100 PCIe,Hopper (PCIe),114,3.1559,4.567445103,29.65,2.480475548,261.5874,2.188157381
HPC Zoo,Hopper,NVIDIA GH200 (Hopper),Hopper (GH200),132,1.9907,7.240870046,22.5578,3.260340104,200.0255,2.861607145
